Enhancing SMT-based Weighted Model Integration by Structure Awareness

The development of efficient exact and approximate algorithms for probabilistic inference is a long-standing goal of artificial intelligence research. Whereas substantial progress has been made in dealing with purely discrete or purely continuous domains, adapting the developed solutions to tackle hybrid domains, characterised by discrete and continuous variables and their relationships, is highly non-trivial. Weighted Model Integration (WMI) recently emerged as a unifying formalism for probabilistic inference in hybrid domains. Despite a considerable amount of recent work, allowing WMI algorithms to scale with the complexity of the hybrid problem is still a challenge. In this paper we highlight some substantial limitations of existing state-of-the-art solutions, and develop an algorithm that combines SMT-based enumeration, an efficient technique in formal verification, with an effective encoding of the problem structure. This allows our algorithm to avoid generating redundant models, resulting in drastic computational savings. Additionally, we show how SMT-based approaches can seamlessly deal with different integration techniques, both exact and approximate, significantly expanding the set of problems that can be tackled by WMI technology. An extensive experimental evaluation on both synthetic and real-world datasets confirms the substantial advantage of the proposed solution over existing alternatives. The application potential of this technology is further showcased on a prototypical task aimed at verifying the fairness of probabilistic programs.

==> reviews.txt <==
Ms. Ref. No.: ARTINT-D-22-00888
Title: Enhancing SMT-based Weighted Model Integration by Structure Awareness
Artificial Intelligence

Dear Andrea,

I attach reviews of the above paper that you submitted to 'Artificial Intelligence' for publication. As you can read, various issues have been raised by the reviewers and so your article must be revised before publication can be considered. Your revision will be sent out for a second review.
Please carefully address the issues raised in the comments.

If you are submitting a revised manuscript, please also:

a) outline each change made (point by point) as raised in the reviewer comments

 AND/OR

b) provide a suitable rebuttal to each reviewer comment not addressed

c) upload all source files of the revision.


To submit your revision, please do the following:

1. Go to: https://www.editorialmanager.com/artint/

2. Enter your login details

3. Click [Author Login]
This takes you to the Author Main Menu.

4. Click [Submissions Needing Revision]

The revised version of your submission is due by Jan 08, 2024.

I look forward to receiving your revised manuscript.

Yours sincerely,

Sylvie Thiebaux
Editor-in-Chief
Artificial Intelligence

REVIEWERS' COMMENTS:

Associate Editor Comments:

Reviewers agree that the article can be accepted to AIJ on resubmission subject to a number of minor and major revisions.

Aside from minor comments / suggestions from all reviewers, key areas requiring major revision are the following:

(1) [Reviewer #1] Revision for clarity and additional explanation

(2) [Reviewer #1] Additional evaluation needed to establish key properties of proposed algorithms on the chosen target domains

(3) [Reviewer #2] Streamline and improve organization of paper to improve readability / efficiency of presentation; remove excess / unnecessary discussion of conference paper (reviewers agree the technical contributions are sufficient for journal publication so the authors should focus on the technical content independent of the conference version -- perhaps one or more footnotes can remark on major differences, where appropriate)

I refer the authors to the individual reviews for detailed explanation of the above revisions.

As this is a major revision, all reviewers will be asked to re-review the next submission and verify their comments have been satisfactorily addressed before a final acceptance decision can be made.


Reviewer #1: Summary:

The authors present SA-WMI-PA-SK (I will abbreviate it as SK), an algorithm for weighted model integration (WMI). SK is the latest in a series of WMI algorithms including WMI-PA and SA-WMI-PA. Like previous versions of the algorithm, SK uses an SMT solver to enumerate models of a first-order formula, computing the weighted volume of each one. SK differs from previous versions in that it exploits conditional structure in the weight function more effectively. In particular, SK explicitly constructs a "conditional skeleton" that exposes the weight function's conditional statements to the SMT solver, in a way that decreases redundancy of enumerated models.

SK also differs in that it may employ arbitrary integration techniques to compute the volumes of models. The authors demonstrate SK with exact and approximate integrators - i.e., LattE and Monte Carlo sampling.

The authors evaluate SK on a suite of benchmarks. These include queries on Density Estimation Trees fitted to real data; synthetic formulas; and a fairness verification task adopted from Albarghouthi et al. 2017. The results show SK is much more computationally efficient than previous versions of the algorithm, or other algorithms based on knowledge compilation.

The authors provide their code and benchmarks on GitHub. This reviewer was able to install the software and run their examples without undue difficulty.


Major comments:

1. I found the background in section 3 difficult to follow. It contains more detail than the conference paper, but those additional details seem to interrupt the logical flow of the paper rather than providing clearer insight. Some examples:
(a) The paragraph "Semantics" (line 151-188) provides definitions that don't seem to be used elsewhere in the paper: tautological entailment, tautological equivalence, sub-assigment, super-assignment, etc.
(b) The paragraph "CNF-ization" (line 189) seems either unnecessary or out of place. CNF-ization isn't actually used until much later, in section 5.3. And when CNF-ization is used, it's only mentioned so that the authors can point out an issue in Tseitin CNF-ization. Perhaps the paragraph could be moved to section 5.3 and replaced with a much shorter description (or even a passing reference, as in the conference paper?)
(c) Bottom line: some effort in clarifying section 3 would be worthwhile.

2. The idea of extending SA-WMI-PA-SK with different integration techniques seems useful. However, the evaluations in section 7 were exceedingly weak. This section needs some work before the manuscript can be considered publication-ready.
(a) If the paper presents "SA-WMI-PA-SK (VolEsti)" as a distinct algorithm with its own name, then I would expect its properties to be evaluated in somewhat greater detail. At a high level, its ability to trade between (A) precision and (B) speed seems like its most important property. This should be quantified in greater detail. For example: how do the relative error and execution time vary as the number of samples increases (on this set of problems)? Furthermore, since it's stochastic there ought to be many runs and a *distribution* of outcomes.
(b) The evaluation on fairness verification tasks is extremely uninformative. It's not clear what this demonstrates about SK. There's no quantitative measure of performance and no comparison against baseline techniques. This should either be (i) fleshed out in much greater detail or (ii) discarded.


Minor comments:
1. Consider renaming the algorithm. "SA-WMI-PA-SK" is difficult to remember, difficult to write, and difficult to say out loud.

2. Related works. A richer set of past works using SMT for WMC/WMI could be cited in section 2. A couple of examples:
(a) Chistikov, Dimitrova, and Majumdar (2017). "Approximate counting in SMT and value estimation for probabilistic programs". They present SMT-based approximate methods with bounded error.
(b) The authors cite FairSquare (Albarghouthi et al. 2017) in section 7, but not in the related works. This seems odd, since FairSquare was an SMT-based WMI technique.
(c) These are only a couple of examples. There are others -- I only suggest that the authors cast a slightly wider net.

3. Line 250. Unclear wording. Replace "...out of which w(x,A) = 0" with "...outside of which w(x,A) = 0". Or perhaps a completely different rewording.

4. Figure 4 is an excellent illustration of the differences between WMI-PA, SAWMIPA, and SK. It gives the reader a clear idea of why this paper matters. The authors might consider moving it earlier in the paper and using it to motivate their discussion. This is only an idea, though - don't take it too seriously.

5. Line 776: Where do the 25 problem instances come from? I see (5 random inequalities) x (4 values of H) = 20 problem instances.

6. Figure 6. The caption mentions standard deviations, but I don't see them.

7. Section 7. It seems necessary to justify WMI that uses approximate or stochastic integration. In other words: if somebody is going to settle for approximate inference, why would they use WMI rather than a classic technique like importance sampling, MCMC, or variational inference? I can imagine some reasons, but I'd like to see the authors discuss this in the manuscript.

8. Line 846. "FairSquare… limited to Gaussian priors". This is not correct - FairSquare is not limited to Gaussian weight functions. It permits any distribution with a CDF (Albarghouthi et al. 2017). Only the "rotated" version (Merrell et al. 2017) is restricted to Gaussians. In fact, it's surprising FairSquare isn't mentioned in the related works section since it was also an SMT-based WMI technique for hybrid domains.

9. Line 1164 (and elsewhere). Replace "sensible" with "sensitive."



Reviewer #2: This article is an extension of a recent UAI paper concerning the use of conditional independence structure in weighted model integration. The basic premise is to augment the original problem with a set of formulas that allow an SMT-based algorithm to integrate the partitions of the function without having to produce explicit assignments. I will not spend much time on the basic premise, since the original idea has already been reviewed at UAI, except for reiterating that it is a non-trivial and interesting contribution with good impact potential. The journal version extends the original contribution by discussing the explicit generation of the model skeleton explicitly. The extension is non-trivial and, in my opinion, novel enough to warrant a journal publication together when added to the original work. My overall impression is that the technical nature of the contribution is convincing.

The main criticism of this paper is the presentation. On the positive side, the writing is up to par and there is enough clarity to reconstruct the ideas of the paper. However, there are two major sticking points for me here. First, I feel that the organization of the paper is objectively worse than the conference version. It is rather front-heavy, forcing the making digest a bunch of background definitions that do not come into play until mid-paper, by which point there is a good chance the reader has lost track of what was introduced (at least this is what happened in my case). I had the experience of having to constantly go back and forth through the first 15 pages of the paper in order to decode the notation of the main exposition. The conference does a much better job at this by introducing the bare minimum background and focusing on the main idea itself. I would suggest the authors attempt to simplify the first part of the paper substantially. Concepts that are not going to be relevant for a while should ideally be introduced closer to their point of relevance. I also felt that more formalism is introduced than is necessary to appreciate the developments. I don't know if that's really the case or it's just me losing track of concepts. I suggest that things that are introduced for the sake of completeness (for example classic vs. Tseitin CNF-ization, entailment vs. tautological entailment) be relegated to the appendix.

The second point that I found awkward is the amount of language dedicated to describing the relationship between the journal paper and the conference paper. It feels like there are paragraphs in the main text dedicated to discussing the novelty of the current paper vs. the conference one. While this is important for the review process, it gives the impression that it has been added mainly for the purpose of preempting criticism that the journal version is not novel enough. I think this language does not need to be in the main text --- I strongly conjecture that the question of how this paper relates to the conference version is unlikely to have relevance in any context outside of peer review. I would suggest removing things like "which we presented in
the conference version of this paper [1]" and so on. Presumably, the canonical reference becomes the journal paper and the conference paper should be seen as a work-in-progress report.

I think that objectively, these are not deal-brakes and don't justify rejection, however, the reading experience can be improved substantially with some streamlining.

Finally, one suggestion comes to mind. I believe there is some value for calling out explicitly the connection between Bayesian networks, as the canonical representation of conditional independence in factored distributions, and the present ideas. This connection seems to already be hinted at in the choice using the term "skeleton", which in a BN would be a set of valid conditional independence assumptions. One question, that would be interesting to answer is whether the approach can somehow be seen as variable elimination in a BN/MRF. This is purely optional, though.


Reviewer #3: AIJ Review Form
===============

Part A
------

Please answer the following questions "yes/no" and provide appropriate justification as appropriate.

CONTENT

Is the paper technically sound?
Yes, the paper is sound. In particular, the modified definition of WMI (Eq 8) is
correct, following the correctness of WMI-PA (Eq 4) and the construction of the
conditional skeleton.

Is the work described original?
Yes, the work is original.

Does it show sufficient applicability to AI?
Yes, WMI is a highly relevant problem in AI. However, the paper could motivate
the applicability better.

Does it place new results in appropriate context with earlier work?
Yes, earlier work is discussed in detail. The analysis of the state of the art
is one of the major contributions of the paper.

Is the paper sufficiently novel? (A paper is novel if the results it describes
were not previously published by other authors, and were not previously published
by the same authors in any archival journal.)
Yes. While some results have been published before (at a conference), the paper
presents a novel approach (i.e., the explicit encoding) and an in-depth
evaluation.

Is the paper complete? (Generally, a paper is complete if it includes all relevant proofs
and/or experimental data, a thorough discussion of connections with the existing literature,
and a convincing discussion of the motivations and implications of the presented work.)
Yes the paper is complete. The approach is discussed in sufficient detail, evaluated
in depth, and related work is discussed.

Does anything need to be added or deleted?
While the paper describes WMI-PA in detail, KC approaches are only very briefly
summarized. Hence, section 4.1. is difficult to grasp for readers not familiar
with previous approaches. KC approaches should at least be summarized such that
the problem in 4.1 becomes clearer.

Is the result important enough to warrant publication?
Yes, the paper presents a significant contribution.

Accessibility
--
Is the paper accessible to the broad readers of AIJ?
Yes.

Specifically:

Is the problem addressed in the paper, described in an accessible manner to readers of the journal?
Yes, the description of the problem and the approach is suitable for the journal.

Is it possible for an AI researcher, outside the specific area, to assess its relevance to AI in general and to their own research area, in particular?
Yes, with the exception of Sec 4.1 (see above).
Furthermore, the relevance of WMI for the AI community could be motivated in more
detail.

Is enough background given (e.g., prior work, preliminaries, methodology) so an AI researcher outside the specific area can appreciate the paper's contribution?
Yes, all necessary preliminaries are described, although rather densely.

----

FORM

Does the abstract adequately reflect the contents?
Yes, the abstract describes all major contributions of the paper.

Does it contain adequate references to previous work?
Yes.
Does it explain clearly what was done that is new?
Yes.
Does it clearly indicate why this work is important?
Yes.
Is the English satisfactory?
Yes.
Is the presentation otherwise satisfactory?
Yes.
Are there an appropriate number of figures?
Yes.
Do the figures help clarify the concepts in the paper?
Yes.



Part B: DETAILED COMMENTS
-------------------------
Summary:
The paper presents a novel approach for weighted model integration (WMI) that
combines predicate abstraction known from SMT-based approaches with structure
awareness known from knowledge compilation approaches in order to obtain a
better-performing WMI algorithm. To motivate the approach, the paper first
analyzes state-of-the-art approaches and presents examples for both KC and
SMT-based WMI where they do not perform well and provides an analysis why this
is the case. For knowledge compilation, the problem is that KC pushes arithmetic
operators below conditional ones. Thus, on inputs where conditionals are
combined arithmetically, e.g., by a product, the size of the resulting decision
diagram is exponential in the input size. For PA, the problem is that the
approach enumerates all satisfiable total assignments for the boolean and real
variables, even if a partial assignment would be sufficient to determine the
value, thus resulting in unnecessary branching on irrelevant conditions.
After discussing these limitations, the paper presents a novel approach based on
conditional skeletons that combines the strengths of both approaches. A
conditional skeleton is a valid formula that allows branching on partial
assignments such that the residual of the weight function for each such
assignment is integrable. By doing so, the approach combines structure awareness
with SMT-based enumeration. The paper presents two approaches based on
conditional skeletons, one (previously presented approach) where the conditional
skeleton is implicit, and a novel approach where the conditional skeleton is
explicitly encoded. A detailed evaluation shows that both approaches perform
better than the state-of-the-art approaches and that the explicit approach
yields a better performance than the implicit approach in certain scenarios and
also outperforms state-of-the-art KC approaches in scenarios where the implicit
approach was not able to perform well. Furthermore, the paper demonstrates that the
approach can be combined with approximate Monte Carlo integration, resulting in
a significant performance improvement while keeping the error reasonable.
Finally, the paper presents a case study for a verification task of a
probabilistic program.

Comments:
WMI is a relevant problem and the presented approach is both novel and results
in a significant performance improvement compared to the state-of-the-art and as
such the paper is suitable for AIJ. The problem is well-motivated and the
analysis of the state-of-the-art techniques is informative, helps to understand
the problem and also motivates the presented approach. The approach is described
in sufficient detail and is supplemented with helpful examples and figures. The
evaluation is thorough and convincing, the analysis based on both synthetic
experiments and density estimation trees nicely complement each other. Combining
the approach with approximate integration methods is interesting and seems
promising in scenarios where exact inference is not necessary. The paper is
well-structured. While Sec 3 (Background) is technical and densely written, the
paper provides all necessary background information and is therefore
self-contained. While the implicit encoding has been published before, the
explicit encoding is novel, more intuitive and also performs better.

Suggestions:
* The relevance of WMI to the AI community should be motivated better. This is only
shortly done in the introduction and also very generically by pointing to some
literature.
* KC approaches should be summarized in more detail before Sec 4.1, which
provides an analysis of the drawbacks without describing the approach. This part
of the paper is not fully self-contained.

Minor comments/suggestions:
* In Ex 2, it is not immediately clear how to read sk from the table. It seems
like there are simply missing some conjunction symbols (e.g., compare to
similar tables in Ex 4 and 5).
* Acronyms should be introduced more explicitly, in particular SA-WMI-PA and
SA-WMI-PA-SK.

typos:
* l. 172: missing space after "(subsets of)"
* l. 555/560: all conds and are true -> all conds are true
* l. 719: "we use'a" -> "we use a"

 


